GRAPHITE: Graph-Based Interpretable Tissue Examination for Enhanced Explainability in Breast Cancer Histopathology

Explainable AI (XAI) in medical histopathology is essential for enhancing the interpretability and clinical trustworthiness of deep learning models in cancer diagnosis. However, the black-box nature of these models often limits their clinical adoption. We introduce GRAPHITE (Graph-based Interpretable Tissue Examination), a post-hoc explainable framework designed for breast cancer tissue microarray (TMA) analysis. GRAPHITE employs a multiscale approach, extracting patches at various magnification levels, constructing an hierarchical graph, and utilising graph attention networks (GAT) with scalewise attention (SAN) to capture scale-dependent features. We trained the model on 140 tumour TMA cores and four benign whole slide images from which 140 benign samples were created, and tested it on 53 pathologist-annotated TMA samples. GRAPHITE outperformed traditional XAI methods, achieving a mean average precision (mAP) of 0.56, an area under the receiver operating characteristic curve (AUROC) of 0.94, and a threshold robustness (ThR) of 0.70, indicating that the model maintains high performance across a wide range of thresholds. In clinical utility, GRAPHITE achieved the highest area under the decision curve (AUDC) of 4.17e+5, indicating reliable decision support across thresholds. These results highlight GRAPHITE's potential as a clinically valuable tool in computational pathology, providing interpretable visualisations that align with the pathologists' diagnostic reasoning and support precision medicine.

==> figure/xai_methods_results.csv <==
Method,mAP,AUROC,AUPRC,mAIoU,ThS,CXPS,Optimal_Threshold,Max_Youden_J,Threshold_Robustness,Peak_F1,Balanced_Accuracy,DOR,Samples,AUDC,NB_at_Threshold,Max_Net_Benefit
GradCAM,0.44,0.86,0.55,0.24,0.17,0.48,0.10,0.86,0.20,0.97,0.60,168.95,53,590137.70,-17877.35,3092776.71
GradCAM++,0.50,0.89,0.62,0.31,0.31,0.55,0.20,0.86,0.40,0.97,0.63,864.50,53,1054346.30,35197.54,4445962.25
AblationCAM,0.44,0.77,0.46,0.25,0.20,0.45,0.00,0.86,0.10,0.97,0.59,890.52,53,605771.62,-156708.40,3315934.90
EigenCAM,0.45,0.80,0.54,0.20,0.11,0.44,0.00,0.86,0.10,0.97,0.58,354.09,53,425653.76,-24121.67,2413174.64
FullGrad,0.52,0.91,0.65,0.34,0.36,0.58,0.00,0.86,0.50,0.97,0.64,898.45,53,1248285.60,95086.96,4944867.71
Attention,0.55,0.92,0.77,0.38,0.43,0.62,0.50,0.86,0.60,0.97,0.67,1450.54,53,1536459.38,491221.83,5242339.08
GRAPHITE_Base,0.55,0.93,0.77,0.37,0.40,0.62,0.40,0.86,0.60,0.97,0.67,1263.67,53,1465519.94,438577.33,5092956.96
GRAPHITE_V1,0.55,0.93,0.76,0.39,0.47,0.63,0.50,0.87,0.60,0.97,0.68,1434.56,53,1629936.60,492419.95,5595399.66
GRAPHITE_V2,0.56,0.94,0.78,0.41,0.50,0.65,0.60,0.86,0.70,0.97,0.68,1323.52,53,1764983.66,630859.12,5839370.50

